Functional Decomposition and Shapley Interactions for Interpreting Survival Models

Hazard and survival functions are natural, interpretable targets in time-to-event prediction, but their inherent non-additivity fundamentally limits standard additive explanation methods. We introduce Survival Functional Decomposition (SurvFD), a principled approach for analyzing feature interactions in machine learning survival models. By decomposing higher-order effects into time-dependent and time-independent components, SurvFD offers a previously unrecognized perspective on survival explanations, explicitly characterizing when and why additive explanations fail. Building on this theoretical decomposition, we propose SurvSHAP-IQ, which extends Shapley interactions to time-indexed functions, providing a practical estimator for higher-order, time-dependent interactions. Together, SurvFD and SurvSHAP-IQ establish an interaction- and time-aware interpretability approach for survival modeling, with broad applicability across time-to-event prediction tasks.

==> icml2026/plots/tikz/simulations.tikz <==
\begin{tikzpicture}[
  block/.style={
    draw,
    rounded corners=5pt,
    minimum width=6cm,
    minimum height=0.6cm,
    align=center,
    font=\large,
    fill=blue!20
  },
  linblock/.style={
    draw,
    rounded corners=5pt,
    minimum width=2cm,
    minimum height=1.6cm,
    align=center,
    font=\normalsize
  },
  genaddblock/.style={
    draw,
    rounded corners=5pt,
    minimum width=4cm,
    minimum height=0.6cm,
    align=center,
    font=\normalsize
  },
  interbox/.style={
    draw,
    rounded corners=5pt,
    minimum width=3cm,
    minimum height=0.6cm,
    align=center,
    font=\normalsize,
    fill=green!20
  },
  nointerbox/.style={
    draw,
    rounded corners=5pt,
    minimum width=3cm,
    minimum height=2.45cm,
    align=center,
    font=\normalsize,
    fill=magenta!20
  },
  timebox/.style={
    draw,
    rounded corners=5pt,
    minimum width=6cm,
    minimum height=0.6cm,
    align=center,
    font=\normalsize,
    fill=cyan!20
  },
  timechild/.style={
    draw,
    rounded corners=5pt,
    minimum width=3cm,
    minimum height=0.6cm,
    align=center,
    font=\normalsize,
    fill=cyan!20
  },
  subtime/.style={
    draw,
    rounded corners=5pt,
    minimum width=3cm,
    minimum height=0.6cm,
    align=center,
    font=\normalsize
  },
  groupbox/.style={
    draw,
    line width=1.5pt,
    rounded corners=5pt,
    inner sep=0pt
  }
]

% Top block
\node[block] (top) {$G(t \mid x) = \beta_1x_1 + \beta_2x_2 + \beta_3x_3$};

% Left block (Linear)
\node[linblock, fill=blue!20, below=0cm of top.south west, anchor=north west, minimum height=1.9cm] (left) {linear};

% Right block column
\node[genaddblock, fill=orange!20, right=0cm of left.north east, anchor=north west] (right) {generalized additive};
\node[genaddblock, fill=orange!20, below=0cm of right.south west, anchor=north west] (rightsub1) {$\beta_1 x_1^{2}$};
\node[genaddblock, fill=orange!20, below=0cm of rightsub1.south west, anchor=north west] (rightsub2) {$\beta_2 \frac{2}{\pi} \arctan(0.7 x_2)$};

% Frame around generalized additive group
\node[groupbox, fit=(right)(rightsub1)(rightsub2)] {};

% Bottom blocks (No Interaction / Interaction)
\node[nointerbox, below=0cm of left.south west, anchor=north west] (bottomleft) {no interaction};
\node[interbox, right=0cm of bottomleft.north east, anchor=north west] (bottomright) {interaction};

% Three blocks below Interaction
\node[interbox, below=0cm of bottomright.south west, anchor=north west, fill=blue!20] (inter1) {$\beta_{13} x_1 x_3$};
\node[interbox, below=0cm of inter1.south west, anchor=north west, fill=orange!20] (inter2) {$\beta_{12} x_1 x_2$};
\node[interbox, below=0cm of inter2.south west, anchor=north west, fill=orange!20] (inter3) {$\beta_{13} x_1 x_3^{2}$};

% Time-dependence block
\node[timebox, below=0cm of bottomleft.south west, anchor=north west] (timeblock) {time-dependence};

% Frame around interaction group
\node[groupbox, fit=(bottomright)(inter1)(inter2)(inter3)] {};

% Two blocks below time-dependence
\node[timechild, below=0cm of timeblock.south west, anchor=north west] (timeleft) {main effect};
\node[timechild, right=0cm of timeleft.north east, anchor=north west] (timeright) {interaction};

% Two blocks below Main Effect
\node[subtime, below=0cm of timeleft.south west, anchor=north west, fill=blue!20] (tmain1) {$\beta_{1}x_{1}\log(t+1)$};
\node[subtime, below=0cm of tmain1.south west, anchor=north west, fill=orange!20] (tmain2) {$\beta_{1}x_{1}^{2}\log(t+1)$};

% Frame around time main effect group
\node[groupbox, fit=(timeleft)(tmain1)(tmain2)] {};

% Two blocks below Interaction (right column)
\node[subtime, below=0cm of timeright.south west, anchor=north west, fill=blue!20] (tint1) {$\beta_{13}x_{1}x_{3}\log(t+1)$};
\node[subtime, below=0cm of tint1.south west, anchor=north west, fill=orange!20] (tint2) {$\beta_{13}x_{1}x_{3}^{2}\log(t+1)$};

% Frame around time interaction group
\node[groupbox, fit=(timeright)(tint1)(tint2)] {};

\end{tikzpicture}
